Learning Optical Flow and Scene Flow with Bidirectional Camera-LiDAR Fusion

In this paper, we study the problem of jointly estimating the optical flow and scene flow from synchronized 2D and 3D data. Previous methods either employ a complex pipeline that splits the joint task into independent stages, or fuse 2D and 3D information in an ``early-fusion'' or ``late-fusion'' manner. Such one-size-fits-all approaches suffer from a dilemma of failing to fully utilize the characteristic of each modality or to maximize the inter-modality complementarity. To address the problem, we propose a novel end-to-end framework, which consists of 2D and 3D branches with multiple bidirectional fusion connections between them in specific layers. Different from previous work, we apply a point-based 3D branch to extract the LiDAR features, as it preserves the geometric structure of point clouds. To fuse dense image features and sparse point features, we propose a learnable operator named bidirectional camera-LiDAR fusion module (Bi-CLFM). We instantiate two types of the bidirectional fusion pipeline, one based on the pyramidal coarse-to-fine architecture (dubbed CamLiPWC), and the other one based on the recurrent all-pairs field transforms (dubbed CamLiRAFT). On FlyingThings3D, both CamLiPWC and CamLiRAFT surpass all existing methods and achieve up to a 47.9\% reduction in 3D end-point-error from the best published result. Our best-performing model, CamLiRAFT, achieves an error of 4.26\% on the KITTI Scene Flow benchmark, ranking 1st among all submissions with much fewer parameters. Besides, our methods have strong generalization performance and the ability to handle non-rigid motion. Code is available at https://github.com/MCG-NJU/CamLiFlow.

==> images/detach/epe2d_w_detach.csv <==
Wall time,Step,Value
1661424126.9933007,1,26.39486312866211
1661424616.75587,2,15.151829719543457
1661425103.5790818,3,12.604745864868164
1661425603.401217,4,10.796892166137695
1661426099.1548674,5,10.056783676147461
1661426594.7449014,6,9.298315048217773
1661427085.45276,7,8.798128128051758
1661427584.5680108,8,8.468352317810059
1661428067.2177763,9,7.716097831726074
1661428558.5219288,10,7.3153767585754395
1661429044.040006,11,6.963391304016113
1661429529.2571154,12,6.912387371063232
1661430014.698084,13,6.555393218994141
1661430504.3999076,14,6.70692253112793
1661430993.437905,15,5.9264607429504395
1661431478.7773848,16,5.843357563018799
1661431966.2380054,17,5.640159606933594
1661432449.935586,18,5.709196090698242
1661432939.2620254,19,5.5638508796691895
1661433424.645954,20,5.3098530769348145
1661433911.0896766,21,5.3063788414001465
1661434399.2217307,22,5.152194499969482
1661434886.6002874,23,5.17621374130249
1661435381.1741555,24,4.975216865539551
1661435869.081713,25,4.644036769866943
1661436358.8117864,26,4.808380603790283
1661436845.0894547,27,4.551636219024658
1661437332.2160556,28,4.745621204376221
1661437819.729208,29,4.445385932922363
1661438307.598255,30,4.434834003448486
1661438795.096606,31,4.474800109863281
1661439282.6776576,32,4.4071526527404785
1661439774.8093944,33,4.364800930023193
1661440268.5166605,34,4.282648086547852
1661440758.900918,35,4.238414764404297
1661441254.0420723,36,4.177422046661377
1661441745.1674688,37,4.183045387268066
1661442231.4135664,38,4.253505229949951
1661442718.4347968,39,3.9676601886749268
1661443206.7646897,40,4.142029762268066
1661443694.0414562,41,4.083792686462402
1661444184.903556,42,4.325521469116211
1661444674.463803,43,4.026601314544678
1661445160.615482,44,3.9513866901397705
1661445644.5788677,45,3.832496404647827
1661446128.0260015,46,3.833212375640869
1661446612.844364,47,3.784308671951294
1661447096.1677139,48,3.7925021648406982
1661447578.9254465,49,3.900049924850464
1661448066.815235,50,3.7274081707000732
1661448551.8552194,51,3.8278541564941406
1661449036.876779,52,3.762765645980835
1661449525.6777058,53,3.655137062072754
1661450019.517687,54,3.7958765029907227
1661450505.9265075,55,3.713789701461792
1661450992.6662223,56,3.721803665161133
1661451474.2096727,57,3.679464340209961
1661451957.0568554,58,3.631221294403076
1661452437.8996894,59,3.55818772315979
1661452919.5667012,60,3.491938591003418
1661453401.8990948,61,3.5936474800109863
1661453885.4526439,62,3.5499355792999268
1661454369.7927122,63,3.471148729324341
1661454859.0191572,64,3.519425868988037
1661455361.2344272,65,3.4031028747558594
1661455848.3055813,66,3.458150625228882
1661456334.159395,67,3.5188522338867188
1661456823.6161656,68,3.4961516857147217
1661457312.6047423,69,3.430009365081787
1661457810.3419092,70,3.4718339443206787
1661458296.1520517,71,3.4016120433807373
1661458792.3298397,72,3.5391364097595215
1661459281.595475,73,3.4691734313964844
1661459768.094992,74,3.417283058166504
1661460247.2256262,75,3.4224693775177
1661460727.1864223,76,3.3925323486328125
1661461213.21854,77,3.299074411392212
1661461692.026966,78,3.2534778118133545
1661462173.1490545,79,3.4060282707214355
1661462656.846337,80,3.339725971221924
1661463140.5117307,81,3.3106086254119873
1661463623.2834046,82,3.282386541366577
1661464112.52685,83,3.2390551567077637
1661464593.491605,84,3.253633975982666
1661465074.8436286,85,3.4191484451293945
1661465559.591685,86,3.229942798614502
1661466040.5313492,87,3.270068645477295
1661466520.9935539,88,3.1877870559692383
1661467005.1586053,89,3.258267879486084
1661467490.6895885,90,3.2370972633361816
1661467977.0033822,91,3.246415615081787
1661468462.3482714,92,3.1568307876586914
1661468946.7907367,93,3.1775341033935547
1661469431.568006,94,3.222841501235962
1661469912.3228793,95,3.2317090034484863
1661470392.7218275,96,3.129395008087158
1661470873.5039885,97,3.1576788425445557
1661471354.3027768,98,3.2420814037323
1661471837.209355,99,3.0711841583251953
1661472321.8815746,100,3.097963809967041
1661472805.716175,101,3.1541080474853516
1661473287.0054393,102,3.0928244590759277
1661473766.9153721,103,3.134878635406494
1661474252.1065729,104,3.112917900085449
1661474734.3097181,105,3.0908145904541016
1661475218.9809606,106,3.06050443649292
1661475703.756816,107,3.091155529022217
1661476188.4616954,108,3.088855743408203
1661476672.4941692,109,3.1251282691955566
1661477155.647354,110,3.03448748588562
1661477640.9985914,111,3.043302059173584
1661478124.103665,112,3.085904121398926
1661478604.2614193,113,3.0172464847564697
1661479088.2311697,114,2.9797897338867188
1661479574.9132855,115,3.014662265777588
1661480058.8218758,116,3.0980184078216553
1661480539.1291552,117,2.9683704376220703
1661481023.5257318,118,2.938196897506714
1661481503.6112137,119,3.0347440242767334
1661481991.0244324,120,3.0495193004608154
1661482478.6866872,121,2.921508312225342
1661482960.3043263,122,2.953219175338745
1661483441.452407,123,3.013248920440674
1661483926.518728,124,2.9431591033935547
1661484406.43351,125,2.9950504302978516
1661484887.8050954,126,2.888979196548462
1661485374.4044807,127,2.913498640060425
1661485856.1011398,128,2.9287166595458984
1661486341.653488,129,2.9279134273529053
1661486821.3578455,130,2.922056198120117
1661487307.9146957,131,2.922546863555908
1661487793.7474399,132,2.8638322353363037
1661488288.5366056,133,2.8837199211120605
1661488784.4498296,134,2.942472457885742
1661489272.8098612,135,2.870100498199463
1661489758.013935,136,2.9211316108703613
1661490242.945477,137,2.859358310699463
1661490726.5934844,138,2.8493616580963135
1661491207.7442045,139,2.866224765777588
1661491690.6325932,140,2.842170238494873
1661492177.6153157,141,2.8616602420806885
1661492662.7251832,142,2.8178091049194336
1661493144.427976,143,2.8738057613372803
1661493626.384294,144,2.836169958114624
1661494114.8909686,145,2.8476428985595703
1661494600.7933054,146,2.8323545455932617
1661495090.1905031,147,2.816422939300537
1661495573.7969394,148,2.802356004714966
1661496060.202928,149,2.8078927993774414
1661496541.567266,150,2.7943968772888184
1661497034.699598,151,2.808701992034912
1661497522.402333,152,2.8444740772247314
1661498012.1903071,153,2.8242440223693848
1661498495.851309,154,2.8121190071105957
1661498980.8310726,155,2.778299331665039
1661499463.6760817,156,2.7784578800201416
1661499947.5281463,157,2.8087234497070312
1661500431.641075,158,2.7797374725341797
1661500915.6630003,159,2.8355727195739746
1661501401.5150235,160,2.756600856781006
1661501884.506287,161,2.7779481410980225
1661502365.4666183,162,2.7433183193206787
1661502848.5133052,163,2.749638319015503
1661503326.2283585,164,2.7649741172790527
1661503810.6041079,165,2.782923698425293
1661504308.1623795,166,2.7770538330078125
1661504806.0676782,167,2.767066717147827
1661505296.5906022,168,2.757314443588257
1661505781.7573977,169,2.7488017082214355
1661506266.962206,170,2.7387566566467285
1661506754.5673172,171,2.7711119651794434
1661507239.060713,172,2.76530385017395
1661507728.321377,173,2.754748821258545
1661508212.6467564,174,2.7402310371398926
1661508703.5657382,175,2.7531518936157227
1661509194.8908396,176,2.714930534362793
1661509685.3985348,177,2.7741308212280273
1661510173.3579679,178,2.7009143829345703
1661510659.3765547,179,2.7294492721557617
1661511146.465422,180,2.6988718509674072
1661511636.432329,181,2.6930439472198486
1661512124.2362876,182,2.6825592517852783
1661512609.5745058,183,2.7069168090820312
1661513101.6800501,184,2.6965138912200928
1661513585.5735903,185,2.6854987144470215
1661514076.0638523,186,2.6502366065979004
1661514569.096065,187,2.681865930557251
1661515055.2647254,188,2.664586067199707
1661515540.6558795,189,2.663496971130371
1661516025.669544,190,2.6690526008605957
1661516510.5980122,191,2.6598684787750244
1661517000.4616284,192,2.705444097518921
1661517491.7149036,193,2.6541638374328613
1661517978.3141983,194,2.6756858825683594
1661518466.9077914,195,2.6742420196533203
1661518960.403833,196,2.678632974624634
1661519449.9195633,197,2.6399550437927246
1661519946.6090848,198,2.6504127979278564
1661520438.2536824,199,2.6355831623077393
1661520928.8480077,200,2.632319450378418
1661521423.885068,201,2.6063835620880127
1661521914.3034244,202,2.6124444007873535
1661522405.0295942,203,2.6100966930389404
1661522891.3808284,204,2.648761034011841
1661523377.864143,205,2.620427131652832
1661523864.2486997,206,2.631802797317505
1661524347.0197012,207,2.6255338191986084
1661524833.6693084,208,2.6132607460021973
1661525321.0483522,209,2.5829968452453613
1661525811.2843375,210,2.60197377204895
1661526298.8393474,211,2.596525192260742
1661526783.7972453,212,2.6203219890594482
1661527270.965853,213,2.5979199409484863
1661527762.0894907,214,2.596658229827881
1661528253.9909494,215,2.5927789211273193
1661528738.4140835,216,2.5918874740600586
1661529225.4331355,217,2.599815607070923
1661529721.855734,218,2.5918056964874268
1661530208.1349921,219,2.578155279159546
1661530693.5778642,220,2.5873310565948486
1661531181.78942,221,2.5670363903045654
1661531663.1039188,222,2.569638967514038
1661532151.415655,223,2.598071813583374
1661532633.3149192,224,2.5760462284088135
1661533112.4001796,225,2.572984218597412
1661533587.7610087,226,2.5737295150756836
1661534064.3068275,227,2.569668769836426
1661534540.1834493,228,2.5677883625030518
1661535016.5936706,229,2.56002140045166
1661535492.857692,230,2.560645580291748
1661535969.373483,231,2.5801780223846436
1661536446.0964727,232,2.567441701889038
1661536922.1749647,233,2.5588488578796387
1661537398.592922,234,2.5594394207000732
1661537875.2268815,235,2.5674023628234863
1661538351.4532335,236,2.5476598739624023
1661538828.2061183,237,2.5582308769226074
1661539304.390784,238,2.5689916610717773
1661539780.6280663,239,2.5609347820281982
1661540256.8333638,240,2.5525355339050293
1661540733.1558335,241,2.5608043670654297
1661541208.9753914,242,2.572890281677246
1661541684.5510654,243,2.5471534729003906
1661542160.8553247,244,2.556893825531006
1661542637.0771635,245,2.5411183834075928
1661543113.556712,246,2.5469274520874023
1661543589.982854,247,2.56248140335083
1661544066.0385983,248,2.5361945629119873
1661544542.0416477,249,2.5350265502929688
1661545018.3413134,250,2.5459415912628174
1661545494.3579526,251,2.547477960586548
1661545970.246772,252,2.55971360206604
1661546446.1018884,253,2.5552611351013184
1661546922.3706517,254,2.549612283706665
1661547398.1845694,255,2.5285592079162598
1661547874.5631995,256,2.535586357116699
1661548350.023174,257,2.5425286293029785
1661548825.7811253,258,2.536250352859497
1661549301.438085,259,2.524540662765503
1661549777.0897927,260,2.5260987281799316
1661550252.0247927,261,2.5268449783325195
1661550727.1713474,262,2.5282347202301025
1661551202.1702843,263,2.522141218185425
1661551677.1967387,264,2.5239717960357666
1661552151.6936347,265,2.5226311683654785
1661552626.4733224,266,2.5305874347686768
1661553101.3154035,267,2.5244996547698975
1661553576.4869406,268,2.526993751525879
1661554051.7753096,269,2.5158777236938477
1661554526.889573,270,2.5242919921875
1661555001.1873806,271,2.524876832962036
1661555475.5992696,272,2.5218405723571777
1661555949.854181,273,2.5290181636810303
1661556423.9435515,274,2.52504825592041
1661556898.1874304,275,2.5280568599700928
1661557372.1949732,276,2.5196123123168945
1661557846.279905,277,2.520578622817993
1661558320.7640507,278,2.520238161087036
1661558794.8794868,279,2.517366409301758
1661559268.9930832,280,2.520723819732666
1661559743.7078362,281,2.524885654449463
1661560218.113444,282,2.514439582824707
1661560693.2043538,283,2.5178449153900146
1661561168.8147228,284,2.5158469676971436
1661561644.4601896,285,2.524296760559082
1661562120.3856695,286,2.5202436447143555
1661562595.5933952,287,2.5257418155670166
1661563071.3037937,288,2.5167899131774902
1661563546.9577904,289,2.5165977478027344
1661564022.8444922,290,2.516017198562622
1661564498.6381118,291,2.5204553604125977
1661564974.4455168,292,2.5137274265289307
1661565450.0432067,293,2.5147244930267334
1661565925.7386417,294,2.517050266265869
1661566401.6249394,295,2.5293962955474854
1661566877.270844,296,2.507133722305298
1661567353.0696306,297,2.5091283321380615
1661567828.9874182,298,2.514631509780884
1661568311.8666883,299,2.521238088607788
1661568801.992967,300,2.5212738513946533


==> images/detach/epe2d_wo_detach.csv <==
Wall time,Step,Value
1675779664.5222077,5,10.377179145812988
1675781190.0247114,10,7.988023281097412
1675782711.3441648,15,6.6300787925720215
1675784234.7736146,20,5.523309707641602
1675785760.1609943,25,5.0621256828308105
1675787282.2429574,30,4.644508361816406
1675788796.7009065,35,4.4128265380859375
1675790304.4600883,40,4.282135009765625
1675791811.7680323,45,4.032660007476807
1675793320.2331784,50,4.0025105476379395
1675794827.4268258,55,3.7214505672454834
1675796333.228571,60,3.5724308490753174
1675797838.235642,65,3.443089485168457
1675799343.4177608,70,3.5878727436065674
1675800847.971039,75,3.460862398147583
1675802352.970147,80,3.2729101181030273
1675803856.926694,85,3.2381319999694824
1675805362.4925492,90,3.2181618213653564
1675806867.880028,95,3.188277006149292
1675808372.3039243,100,3.0641860961914062
1675809876.7329452,105,3.0345332622528076
1675811380.659675,110,2.954167604446411
1675812885.059344,115,2.999472141265869
1675814389.6138132,120,3.0266647338867188
1675815894.2758257,125,2.881420850753784
1675817398.4930246,130,2.883594512939453
1675818903.137048,135,2.8666563034057617
1675820407.8720572,140,2.755213499069214
1675821912.183022,145,2.772535562515259
1675823417.1084266,150,2.7653605937957764
1675824924.739799,155,2.7080745697021484
1675826500.419924,160,2.720350742340088
1675828084.6523497,165,2.7048678398132324
1675829673.1111436,170,2.6360208988189697
1675831263.6978493,175,2.6108970642089844
1675832786.1165621,180,2.585116386413574
1675834299.5009387,185,2.5764477252960205
1675835814.1196678,190,2.5745043754577637
1675837328.8597152,195,2.5600931644439697
1675838856.0030916,200,2.556377649307251
1675840384.945337,205,2.5760154724121094
1675841893.6148973,210,2.567929267883301
1675843420.909376,215,2.5232796669006348
1675844948.4653928,220,2.521975040435791
1675846475.7637546,225,2.516547679901123
1675848006.3434198,230,2.506859064102173
1675849553.5538085,235,2.4934403896331787
1675851088.1899376,240,2.498103141784668
1675852607.9485543,245,2.475771427154541
1675854131.4847445,250,2.4830358028411865
1675855653.4244475,255,2.4973738193511963
1675857179.7114499,260,2.467714309692383
1675858708.2442799,265,2.4938199520111084
1675860239.9057887,270,2.485567092895508
1675861766.2517145,275,2.479123830795288
1675863292.5957055,280,2.4724199771881104
1675864816.3999307,285,2.4777092933654785
1675866344.186716,290,2.4744300842285156
1675867874.338209,295,2.4825289249420166
1675869399.7426436,300,2.481055498123169


==> images/detach/epe3d_w_detach.csv <==
Wall time,Step,Value
1661424126.9935002,1,0.5107181072235107
1661424616.7560906,2,0.4196041524410248
1661425103.5792952,3,0.37148141860961914
1661425603.4015126,4,0.33129775524139404
1661426099.1551642,5,0.3148827850818634
1661426594.745212,6,0.2927330732345581
1661427085.4530072,7,0.26576799154281616
1661427584.568295,8,0.2629122734069824
1661428067.21803,9,0.23203228414058685
1661428558.5222197,10,0.2357368767261505
1661429044.0402188,11,0.21455860137939453
1661429529.2572708,12,0.2036205381155014
1661430014.6984947,13,0.20154565572738647
1661430504.4003994,14,0.19552481174468994
1661430993.4381583,15,0.18665681779384613
1661431478.777753,16,0.1757761538028717
1661431966.2382739,17,0.17374256253242493
1661432449.9357965,18,0.165113627910614
1661432939.2622566,19,0.161749929189682
1661433424.6462507,20,0.1526258885860443
1661433911.0899715,21,0.1508161723613739
1661434399.222032,22,0.1448054164648056
1661434886.600519,23,0.1595512181520462
1661435381.1744275,24,0.1386421024799347
1661435869.0819771,25,0.13528288900852203
1661436358.812024,26,0.13431192934513092
1661436845.0897112,27,0.13133017718791962
1661437332.2163289,28,0.13273173570632935
1661437819.729509,29,0.12681321799755096
1661438307.5986824,30,0.12476277351379395
1661438795.0968623,31,0.12704429030418396
1661439282.677912,32,0.1282293051481247
1661439774.809617,33,0.13155868649482727
1661440268.5169652,34,0.12404242902994156
1661440758.901213,35,0.1220112144947052
1661441254.042404,36,0.1171874850988388
1661441745.1677773,37,0.1176181435585022
1661442231.413949,38,0.11648353189229965
1661442718.4350326,39,0.11554304510354996
1661443206.7648773,40,0.1133304014801979
1661443694.0417156,41,0.1207442507147789
1661444184.903832,42,0.12587958574295044
1661444674.4640253,43,0.11000362038612366
1661445160.6157377,44,0.10871664434671402
1661445644.5791464,45,0.1095665693283081
1661446128.0265312,46,0.10740353912115097
1661446612.844605,47,0.1064324602484703
1661447096.1679506,48,0.10508023947477341
1661447578.9257326,49,0.10828603804111481
1661448066.8155444,50,0.1029292568564415
1661448551.855502,51,0.10462012887001038
1661449036.8770666,52,0.1022125855088234
1661449525.6780071,53,0.10017602145671844
1661450019.5179415,54,0.10041925311088562
1661450505.9267848,55,0.1034630760550499
1661450992.6665902,56,0.10161645710468292
1661451474.2101283,57,0.10506618022918701
1661451957.0572472,58,0.09726618230342865
1661452437.8999305,59,0.09824198484420776
1661452919.566976,60,0.09586945176124573
1661453401.8994925,61,0.09689522534608841
1661453885.452952,62,0.09549003839492798
1661454369.7929645,63,0.10007898509502411
1661454859.0193317,64,0.09571994841098785
1661455361.2346385,65,0.09370341151952744
1661455848.3059006,66,0.0947362631559372
1661456334.1596909,67,0.0962786003947258
1661456823.6164157,68,0.09439538419246674
1661457312.605003,69,0.09251394867897034
1661457810.3422134,70,0.09441758692264557
1661458296.152838,71,0.09821416437625885
1661458792.330151,72,0.09223531931638718
1661459281.5957174,73,0.09494206309318542
1661459768.0955026,74,0.09166344255208969
1661460247.2259321,75,0.0938858762383461
1661460727.1866803,76,0.08960239589214325
1661461213.2188833,77,0.0887632742524147
1661461692.0271926,78,0.08923283964395523
1661462173.1493413,79,0.08879058808088303
1661462656.8467376,80,0.09151311218738556
1661463140.5120702,81,0.08937697857618332
1661463623.2837079,82,0.08844562619924545
1661464112.527036,83,0.08882364630699158
1661464593.4918008,84,0.08812395483255386
1661465074.8441331,85,0.09117159992456436
1661465559.5918548,86,0.08624418079853058
1661466040.5316575,87,0.08771777898073196
1661466520.9937987,88,0.08650563657283783
1661467005.1588454,89,0.08742184191942215
1661467490.6899092,90,0.08649533987045288
1661467977.003789,91,0.08457556366920471
1661468462.348598,92,0.08366253226995468
1661468946.791004,93,0.08491625636816025
1661469431.568658,94,0.08397061377763748
1661469912.3236253,95,0.08618071675300598
1661470392.7221115,96,0.08263371884822845
1661470873.5042255,97,0.08237812668085098
1661471354.303089,98,0.08445607125759125
1661471837.2095869,99,0.08192917704582214
1661472321.881881,100,0.08182360976934433
1661472805.7164392,101,0.08454500138759613
1661473287.0057087,102,0.08396413922309875
1661473766.9156673,103,0.08255569636821747
1661474252.1068072,104,0.08235074579715729
1661474734.3100238,105,0.08295991271734238
1661475218.9812443,106,0.08247391134500504
1661475703.757063,107,0.08240092545747757
1661476188.4619386,108,0.08080803602933884
1661476672.494661,109,0.08581261336803436
1661477155.6476285,110,0.08017987757921219
1661477640.9988437,111,0.08166053891181946
1661478124.1038992,112,0.07965931296348572
1661478604.2616827,113,0.08109474182128906
1661479088.2314663,114,0.08018612116575241
1661479574.9136477,115,0.08169575780630112
1661480058.8222015,116,0.08163025975227356
1661480539.1296349,117,0.07999315857887268
1661481023.5259664,118,0.07914654165506363
1661481503.6114864,119,0.08238306641578674
1661481991.024693,120,0.08363687992095947
1661482478.6870198,121,0.07978387176990509
1661482960.3045883,122,0.07993652671575546
1661483441.4526434,123,0.07884325832128525
1661483926.5189848,124,0.0796075239777565
1661484406.433729,125,0.08101189881563187
1661484887.805327,126,0.07963014394044876
1661485374.4047177,127,0.07770300656557083
1661485856.1014628,128,0.07950779795646667
1661486341.6537697,129,0.07822235673666
1661486821.3580813,130,0.07855930924415588
1661487307.9149492,131,0.07829321175813675
1661487793.7477655,132,0.07630018889904022
1661488288.536853,133,0.07700984925031662
1661488784.4500976,134,0.07762844115495682
1661489272.8101306,135,0.07624290883541107
1661489758.0143056,136,0.07955038547515869
1661490242.945709,137,0.0772017389535904
1661490726.593721,138,0.07651631534099579
1661491207.7444432,139,0.07747285068035126
1661491690.63286,140,0.07757370918989182
1661492177.615693,141,0.07715598493814468
1661492662.7257264,142,0.0763206034898758
1661493144.4282196,143,0.07834160327911377
1661493626.3846407,144,0.07633902132511139
1661494114.8912416,145,0.07699334621429443
1661494600.7936301,146,0.07698911428451538
1661495090.1909254,147,0.07629667222499847
1661495573.797111,148,0.07578995823860168
1661496060.2031665,149,0.07522567361593246
1661496541.567553,150,0.07687688618898392
1661497034.699885,151,0.07862767577171326
1661497522.4026122,152,0.07655487954616547
1661498012.1904812,153,0.07605189830064774
1661498495.8515759,154,0.07638167589902878
1661498980.8314035,155,0.07596002519130707
1661499463.676328,156,0.07612477242946625
1661499947.5284584,157,0.07604100555181503
1661500431.6413183,158,0.07577086985111237
1661500915.6633186,159,0.07605261355638504
1661501401.515296,160,0.07500539720058441
1661501884.5066092,161,0.07521246373653412
1661502365.4669368,162,0.07438964396715164
1661502848.5136585,163,0.07557322084903717
1661503326.2285402,164,0.0746370255947113
1661503810.6045594,165,0.07504759728908539
1661504308.1626854,166,0.0745256319642067
1661504806.0679896,167,0.07536327838897705
1661505296.5908475,168,0.07524166256189346
1661505781.7576225,169,0.07388739287853241
1661506266.9624293,170,0.07395313680171967
1661506754.5675821,171,0.07553339749574661
1661507239.0609894,172,0.07446188479661942
1661507728.3216484,173,0.07386328279972076
1661508212.6470256,174,0.07399110496044159
1661508703.5660148,175,0.07493402063846588
1661509194.8911088,176,0.0749870017170906
1661509685.3987937,177,0.07428848743438721
1661510173.358249,178,0.07333697378635406
1661510659.3768065,179,0.0739988312125206
1661511146.4657052,180,0.07306523621082306
1661511636.4326096,181,0.07372045516967773
1661512124.236778,182,0.07309448719024658
1661512609.574738,183,0.07366202026605606
1661513101.6803765,184,0.07253061980009079
1661513585.5737753,185,0.07279312610626221
1661514076.06418,186,0.07208170741796494
1661514569.0965686,187,0.07302143424749374
1661515055.2650437,188,0.07236041873693466
1661515540.6562173,189,0.0728025734424591
1661516025.6698093,190,0.07277796417474747
1661516510.5982533,191,0.0724736824631691
1661517000.4618523,192,0.07327696681022644
1661517491.7151597,193,0.07208546251058578
1661517978.3143928,194,0.07325718551874161
1661518466.9080577,195,0.07212260365486145
1661518960.4040923,196,0.07270738482475281
1661519449.919897,197,0.07128366827964783
1661519946.6093538,198,0.07179179787635803
1661520438.2538428,199,0.07238727807998657
1661520928.8482854,200,0.07182060927152634
1661521423.8853376,201,0.0716339573264122
1661521914.3036902,202,0.0708283931016922
1661522405.0299363,203,0.07186894863843918
1661522891.381161,204,0.07223638892173767
1661523377.8643298,205,0.07187110185623169
1661523864.2489562,206,0.07173145562410355
1661524347.0200334,207,0.07146357744932175
1661524833.669584,208,0.07163283228874207
1661525321.0487733,209,0.07059071213006973
1661525811.2846303,210,0.07043838500976562
1661526298.8395638,211,0.07089347392320633
1661526783.797603,212,0.07082688063383102
1661527270.9662054,213,0.07104579359292984
1661527762.0898013,214,0.07097433507442474
1661528253.9911935,215,0.07087595015764236
1661528738.414398,216,0.07119684666395187
1661529225.4333205,217,0.07079628109931946
1661529721.8559933,218,0.0715070441365242
1661530208.1351874,219,0.07124480605125427
1661530693.5781171,220,0.07144543528556824
1661531181.7896562,221,0.07096927613019943
1661531663.1042106,222,0.07066885381937027
1661532151.415931,223,0.07085824012756348
1661532633.3151064,224,0.07130715250968933
1661533112.4004304,225,0.07085894793272018
1661533587.761253,226,0.07110011577606201
1661534064.3070118,227,0.07057548314332962
1661534540.1836967,228,0.07067807763814926
1661535016.5939808,229,0.07078395038843155
1661535492.8579502,230,0.07088090479373932
1661535969.3737168,231,0.07081343233585358
1661536446.096721,232,0.07055697590112686
1661536922.1751525,233,0.07030976563692093
1661537398.5931625,234,0.0708223357796669
1661537875.2272556,235,0.07077890634536743
1661538351.4535422,236,0.07057852298021317
1661538828.2065413,237,0.07071830332279205
1661539304.391117,238,0.07083097845315933
1661539780.6283567,239,0.07069655507802963
1661540256.8336663,240,0.07066167891025543
1661540733.1561005,241,0.07061394304037094
1661541208.9757614,242,0.07078702002763748
1661541684.5512989,243,0.07068176567554474
1661542160.8555112,244,0.07042058557271957
1661542637.0773356,245,0.07055818289518356
1661543113.5569398,246,0.0705740749835968
1661543589.9831102,247,0.07073144614696503
1661544066.0388718,248,0.07023102790117264
1661544542.0419393,249,0.07074901461601257
1661545018.3415606,250,0.07086189091205597
1661545494.358266,251,0.0705670639872551
1661545970.2470343,252,0.07033563405275345
1661546446.1021435,253,0.07023265957832336
1661546922.3709548,254,0.07041727751493454
1661547398.184855,255,0.06992599368095398
1661547874.563481,256,0.07017262279987335
1661548350.0234118,257,0.07021196186542511
1661548825.7814105,258,0.0702580064535141
1661549301.4383993,259,0.07008402794599533
1661549777.0900862,260,0.0702437162399292
1661550252.025041,261,0.07012740522623062
1661550727.1715884,262,0.07021354883909225
1661551202.1705387,263,0.07027802616357803
1661551677.196962,264,0.0698893815279007
1661552151.6938672,265,0.06996902078390121
1661552626.4736,266,0.07024151086807251
1661553101.315636,267,0.07003127038478851
1661553576.4871838,268,0.07018297910690308
1661554051.775645,269,0.06993129849433899
1661554526.8898764,270,0.0700543150305748
1661555001.1876876,271,0.06983974575996399
1661555475.59951,272,0.07014593482017517
1661555949.8544946,273,0.07016349583864212
1661556423.9439194,274,0.06990683078765869
1661556898.1876912,275,0.06998030096292496
1661557372.1951432,276,0.06995362788438797
1661557846.2802699,277,0.069760762155056
1661558320.764385,278,0.06993585079908371
1661558794.87973,279,0.06984774023294449
1661559268.9932663,280,0.06990072876214981
1661559743.7080655,281,0.07002850621938705
1661560218.1137085,282,0.0696861743927002
1661560693.204583,283,0.06986822187900543
1661561168.8150494,284,0.06991862505674362
1661561644.4605374,285,0.0699869766831398
1661562120.3859186,286,0.06988305598497391
1661562595.5936368,287,0.06999646872282028
1661563071.304059,288,0.06980302184820175
1661563546.9581127,289,0.06980860233306885
1661564022.8446748,290,0.06986653059720993
1661564498.6385062,291,0.07002010196447372
1661564974.4458098,292,0.06997625529766083
1661565450.043483,293,0.06992164254188538
1661565925.7389007,294,0.06994770467281342
1661566401.6252484,295,0.06995293498039246
1661566877.2711258,296,0.06976770609617233
1661567353.069968,297,0.06981223076581955
1661567828.9876592,298,0.06985566765069962
1661568311.8668835,299,0.06985178589820862
1661568801.9932778,300,0.06983662396669388


==> images/detach/epe3d_wo_detach.csv <==
Wall time,Step,Value
1675779664.52245,5,0.3636595904827118
1675781190.0249498,10,0.2983725965023041
1675782711.3444107,15,0.2717546224594116
1675784234.7738616,20,0.23388540744781494
1675785760.1612403,25,0.22152304649353027
1675787282.243173,30,0.20216555893421173
1675788796.7011857,35,0.1928476095199585
1675790304.4602976,40,0.18810532987117767
1675791811.7682464,45,0.18872548639774323
1675793320.2334278,50,0.17341609299182892
1675794827.4271133,55,0.17550618946552277
1675796333.228785,60,0.18897981941699982
1675797838.2358642,65,0.16496586799621582
1675799343.4180555,70,0.1646430641412735
1675800847.971311,75,0.15659405291080475
1675802352.970357,80,0.15815408527851105
1675803856.926983,85,0.1484074890613556
1675805362.4927616,90,0.15084736049175262
1675806867.8802402,95,0.14214076101779938
1675808372.304132,100,0.14266735315322876
1675809876.733179,105,0.14059042930603027
1675811380.6599066,110,0.13615329563617706
1675812885.0595663,115,0.1359163522720337
1675814389.6140323,120,0.13417503237724304
1675815894.276046,125,0.13219423592090607
1675817398.4932423,130,0.13239191472530365
1675818903.1372736,135,0.12749972939491272
1675820407.872356,140,0.1292853057384491
1675821912.1832426,145,0.12462394684553146
1675823417.108658,150,0.12503169476985931
1675824924.740014,155,0.12185100466012955
1675826500.4202547,160,0.12408434599637985
1675828084.652635,165,0.12169948220252991
1675829673.1114373,170,0.1201028898358345
1675831263.6980748,175,0.11857219785451889
1675832786.116776,180,0.11636116355657578
1675834299.501212,185,0.11680497229099274
1675835814.1198926,190,0.11655287444591522
1675837328.8600318,195,0.11517428606748581
1675838856.0033288,200,0.11426252871751785
1675840384.945554,205,0.11327607929706573
1675841893.6151743,210,0.11397874355316162
1675843420.9096515,215,0.11221012473106384
1675844948.4656014,220,0.11146099865436554
1675846475.7639844,225,0.11119121313095093
1675848006.343702,230,0.11058949679136276
1675849553.5540211,235,0.11034473776817322
1675851088.1901886,240,0.10986031591892242
1675852607.9487743,245,0.1097632348537445
1675854131.485028,250,0.10910282284021378
1675855653.4247165,255,0.10914087295532227
1675857179.711666,260,0.10821052640676498
1675858708.2445064,265,0.1084546372294426
1675860239.906005,270,0.10855071991682053
1675861766.2519884,275,0.10837177187204361
1675863292.5959287,280,0.10814635455608368
1675864816.4001505,285,0.10812389850616455
1675866344.18714,290,0.10804397612810135
1675867874.338571,295,0.10838909447193146
1675869399.7429187,300,0.10821881890296936


==> images/detach/grad2d.csv <==
Wall time,Step,Value
1675328428.0658026,1,1049.7310791015625
1675328832.4032023,2,693.564697265625
1675329249.252804,3,596.3490600585938
1675329671.5922124,4,561.8145141601562
1675330095.5964937,5,551.067138671875
1675330555.227459,6,513.27783203125
1675330980.564258,7,489.0727844238281
1675331409.0712838,8,457.66455078125
1675331834.3085456,9,436.0635070800781
1675332255.2417312,10,432.90008544921875
1675332711.0214381,11,417.87774658203125
1675333131.5206006,12,411.0579528808594
1675333555.639334,13,402.8503112792969
1675333981.6987395,14,384.2567443847656
1675334404.2222676,15,386.151123046875
1675334857.5578203,16,400.24237060546875
1675335305.0354967,17,386.1662902832031
1675335750.2234335,18,374.3848571777344
1675336175.812877,19,369.4933166503906
1675336600.185793,20,369.6106872558594
1675337053.1242027,21,382.1853332519531
1675337472.8771322,22,376.83197021484375
1675337895.3900163,23,373.95697021484375
1675338321.2808366,24,365.1734313964844
1675338744.5984182,25,358.6193542480469
1675339200.0095513,26,361.149169921875
1675339624.0921206,27,380.5757141113281
1675340044.905447,28,358.9713134765625
1675340469.6199567,29,363.9654235839844
1675340892.188524,30,350.5979309082031
1675341344.0952241,31,357.2078552246094
1675341765.6900778,32,358.9781799316406
1675342186.2349107,33,346.9968566894531
1675342610.485253,34,341.8133544921875
1675343032.5991874,35,347.63104248046875
1675343487.4129877,36,328.79400634765625
1675343922.2738132,37,342.19677734375
1675344344.4699748,38,323.75244140625
1675344766.4748726,39,319.5332336425781
1675345187.4077985,40,330.684326171875
1675345641.14517,41,329.62762451171875
1675346064.876208,42,316.74749755859375
1675346488.5260851,43,314.7936096191406
1675346912.285324,44,304.6533203125
1675347334.4485946,45,301.8319396972656
1675347787.8159723,46,300.4764099121094
1675348211.302215,47,282.2606506347656
1675348632.8588114,48,303.9013671875
1675349055.5413039,49,285.88568115234375
1675349480.7574046,50,279.455810546875
1675349935.2943969,51,279.8116149902344
1675350356.4092765,52,277.02099609375
1675350780.7633293,53,278.6399841308594
1675351202.617701,54,272.8412780761719
1675351626.3474345,55,272.15972900390625
1675352078.8389792,56,263.7421875
1675352500.5962183,57,257.6372375488281
1675352924.935592,58,249.92578125
1675353348.534409,59,258.1644592285156
1675353774.1658988,60,251.57484436035156
1675354230.3734505,61,267.5196228027344
1675354652.5487764,62,254.91815185546875
1675355077.631401,63,252.0609893798828
1675355500.2130876,64,251.18711853027344
1675355925.3709004,65,253.39541625976562
1675356378.82344,66,243.27186584472656
1675356803.378126,67,235.9717559814453
1675357225.4855464,68,247.19110107421875
1675357646.9202144,69,240.4515380859375
1675358073.0320864,70,237.35470581054688
1675358525.234166,71,232.16871643066406
1675358945.96107,72,236.08535766601562
1675359368.6624722,73,227.4814453125
1675359792.4528463,74,226.0237274169922
1675360217.4233847,75,233.62635803222656
1675360672.8951747,76,230.86500549316406
1675361094.274849,77,218.94012451171875
1675361518.0592792,78,227.64138793945312
1675361939.920448,79,222.8020782470703
1675362365.4626596,80,220.92330932617188
1675362821.3060923,81,220.81956481933594
1675363244.0741436,82,219.8015899658203
1675363664.8937201,83,208.9267578125
1675364088.1802707,84,214.63340759277344
1675364508.984723,85,212.00555419921875
1675364966.1877024,86,216.49301147460938
1675365390.3643959,87,204.08883666992188
1675365813.0205092,88,207.0018768310547
1675366234.4745965,89,210.55801391601562
1675366657.9701464,90,208.12442016601562
1675367113.3520205,91,200.19871520996094
1675367534.762899,92,197.65396118164062
1675367958.224333,93,202.0233154296875
1675368380.1669407,94,204.6574249267578
1675368805.4467654,95,206.56045532226562
1675369260.9634256,96,197.48948669433594
1675369685.927754,97,203.5859832763672
1675370107.2678678,98,198.0641632080078
1675370530.7263606,99,194.05845642089844
1675370955.6102302,100,194.34571838378906
1675371411.5041523,101,204.759521484375
1675371834.5392013,102,187.75466918945312
1675372257.4048903,103,195.38168334960938
1675372677.1254694,104,198.5505828857422
1675373098.2260575,105,197.88827514648438
1675373555.7897758,106,190.2898712158203
1675373979.5076125,107,186.47836303710938
1675374401.1875381,108,185.50274658203125
1675374825.3517325,109,186.28790283203125
1675375249.2315094,110,188.2499237060547
1675375705.539034,111,189.487548828125
1675376127.0927057,112,183.01576232910156
1675376549.4766822,113,188.43760681152344
1675376985.6122305,114,183.79273986816406
1675377440.7527177,115,181.34780883789062
1675377922.508966,116,184.4263458251953
1675378352.9577518,117,176.47933959960938
1675378774.9469326,118,186.03936767578125
1675379199.046687,119,180.29417419433594
1675379622.2793667,120,173.93789672851562
1675380075.7435346,121,176.9020538330078
1675380501.2708683,122,184.27777099609375
1675380922.229048,123,183.30117797851562
1675381346.7858233,124,171.08790588378906
1675381770.136232,125,183.41363525390625
1675382223.4875522,126,169.14598083496094
1675382646.056978,127,174.30108642578125
1675383068.2242885,128,177.19677734375
1675383490.675897,129,172.6601104736328
1675383912.910518,130,171.34518432617188
1675384367.6865597,131,170.51736450195312
1675384792.9854195,132,178.54832458496094
1675385216.4833245,133,166.7881317138672
1675385642.0903845,134,169.29629516601562
1675386064.051333,135,168.0281524658203
1675386521.6970913,136,169.61453247070312
1675386945.7107985,137,165.89540100097656
1675387370.680164,138,164.53390502929688
1675387795.665732,139,167.23971557617188
1675388219.077262,140,172.94252014160156
1675388670.6821892,141,185.08056640625
1675389094.812691,142,162.38331604003906
1675389517.400122,143,164.69859313964844
1675389940.2112615,144,181.11874389648438
1675390361.7984574,145,164.7154083251953
1675390817.3699663,146,166.21107482910156
1675391242.2844596,147,166.8206329345703
1675391665.308917,148,169.4467010498047
1675392087.3716202,149,165.4465789794922
1675392509.5836365,150,161.66610717773438
1675392965.7040148,151,164.67123413085938
1675393390.436208,152,159.63865661621094
1675393814.4488957,153,158.27749633789062
1675394236.2589452,154,170.0838623046875
1675394657.7915797,155,163.11839294433594
1675395113.8178122,156,159.6399688720703
1675395539.553656,157,161.29713439941406
1675395964.1660373,158,157.57235717773438
1675396376.282738,159,156.77645874023438
1675396782.4832904,160,162.33531188964844
1675397217.2531579,161,155.68231201171875
1675397623.6802912,162,156.50355529785156
1675398030.2076912,163,162.5306396484375
1675398437.3014066,164,158.5959930419922
1675398843.1765397,165,154.00083923339844
1675399282.034646,166,154.50440979003906
1675399687.3541183,167,156.31607055664062
1675400101.8487644,168,155.2501983642578
1675400510.7390232,169,159.3599853515625
1675400917.8113484,170,162.5784454345703
1675401364.5121138,171,154.49424743652344
1675401786.6855013,172,155.8779754638672
1675402209.0072243,173,156.60984802246094
1675402631.7470276,174,155.80865478515625
1675403052.0751476,175,154.73524475097656
1675403505.994243,176,155.8253173828125
1675403926.8252215,177,155.49380493164062
1675404349.33174,178,153.69699096679688
1675404767.9530203,179,155.32205200195312
1675405189.6175745,180,152.25379943847656
1675405642.0367374,181,155.6127166748047
1675406065.29253,182,153.5425262451172
1675406484.3473587,183,151.91268920898438
1675406899.3936012,184,148.12271118164062
1675407308.2942288,185,146.20181274414062
1675407748.100321,186,146.93328857421875
1675408167.1008363,187,149.41819763183594
1675408588.2205935,188,154.61212158203125
1675409007.4330895,189,151.41429138183594
1675409428.1708934,190,149.33006286621094
1675409882.5552595,191,149.67581176757812
1675410300.497091,192,149.25042724609375
1675410721.4560294,193,151.00120544433594
1675411142.5455332,194,152.52561950683594
1675411564.8517249,195,148.29916381835938
1675412018.0904381,196,150.34524536132812
1675412439.7542553,197,146.91404724121094
1675412865.0371065,198,148.3603057861328
1675413285.6195774,199,147.34426879882812
1675413701.5571694,200,141.24822998046875
1675414139.896699,201,145.25917053222656
1675414546.3080738,202,148.2563018798828
1675414967.0709379,203,146.3867950439453
1675415388.6014912,204,145.12530517578125
1675415795.8333054,205,145.747314453125
1675416239.6180506,206,145.73179626464844
1675416662.0152345,207,144.08135986328125
1675417087.6150873,208,142.6249542236328
1675417504.6315768,209,149.5311279296875
1675417914.84671,210,140.63363647460938
1675418352.2527192,211,144.67958068847656
1675418770.8639722,212,146.88351440429688
1675419191.3557327,213,143.4474639892578
1675419613.0094738,214,139.5240936279297
1675420032.089807,215,142.86203002929688
1675420484.6981618,216,140.3307647705078
1675420904.2046406,217,142.27462768554688
1675421325.0381615,218,139.41587829589844
1675421744.13377,219,135.77293395996094
1675422163.9436276,220,144.74679565429688
1675422613.5927649,221,142.0246124267578
1675423032.7237365,222,142.9727020263672
1675423449.8346255,223,139.82351684570312
1675423868.169568,224,140.00392150878906
1675424288.9621935,225,136.64608764648438
1675424737.0907996,226,135.55052185058594
1675425158.792319,227,138.85679626464844
1675425564.5795846,228,140.18507385253906
1675425968.1528575,229,133.99789428710938
1675426374.330725,230,133.53506469726562
1675426813.0400512,231,137.70489501953125
1675427218.4637532,232,134.81602478027344
1675427626.3698506,233,136.51226806640625
1675428036.3724482,234,133.88717651367188
1675428449.3887408,235,139.44271850585938
1675428899.5707893,236,136.318359375
1675429318.3757353,237,133.13804626464844
1675429737.9237025,238,133.4192657470703
1675430153.3570297,239,131.2158660888672
1675430567.317296,240,137.32301330566406
1675431012.4147658,241,135.3493194580078
1675431438.3612087,242,134.7833709716797
1675431865.9091108,243,134.09725952148438
1675432290.687851,244,134.97605895996094
1675432703.6330228,245,132.26754760742188
1675433142.0496967,246,130.99842834472656
1675433547.7593515,247,131.4719696044922
1675433956.5000222,248,131.15908813476562
1675434376.0036914,249,133.0125732421875
1675434795.2544136,250,131.3080596923828
1675435246.0393205,251,130.1383819580078
1675435665.3170493,252,133.18247985839844
1675436084.1919122,253,134.53933715820312
1675436508.6009402,254,129.90289306640625
1675436927.4819887,255,131.00912475585938
1675437364.4021423,256,128.62037658691406
1675437771.286856,257,132.23814392089844
1675438176.8720586,258,129.32313537597656
1675438583.9068112,259,134.03688049316406
1675438992.8241343,260,128.79867553710938
1675439448.0037756,261,132.12921142578125
1675439871.0034287,262,134.97262573242188
1675440295.6600046,263,129.53248596191406
1675440720.5997572,264,130.52215576171875
1675441144.3210983,265,127.00137329101562
1675441599.9899244,266,132.24899291992188
1675442020.608775,267,127.54174041748047
1675442445.891401,268,126.11726379394531
1675442874.4085257,269,127.53411865234375
1675443299.0767872,270,127.38020324707031
1675443756.698287,271,125.00174713134766
1675444184.3787522,272,126.35661315917969
1675444598.4915726,273,127.0488510131836
1675445012.8098779,274,126.02195739746094
1675445435.6673393,275,127.73384094238281
1675445882.4263902,276,126.67874145507812
1675446288.9542215,277,124.47236633300781
1675446699.8233078,278,125.346923828125
1675447122.0428696,279,126.21320343017578
1675447546.0385525,280,123.31272888183594
1675448000.791449,281,126.43898010253906
1675448426.0633595,282,124.45198059082031
1675448852.067125,283,124.04789733886719
1675449288.3905928,284,124.84783172607422
1675449712.2990918,285,124.13439178466797
1675450169.2360003,286,123.37275695800781
1675450592.2436464,287,124.31449890136719
1675451016.9070868,288,121.77664947509766
1675451441.4537108,289,123.46648406982422
1675451865.401269,290,126.687255859375
1675452319.6106286,291,126.29705047607422
1675452745.1136765,292,126.51830291748047
1675453157.255417,293,122.71508026123047
1675453567.6489227,294,124.37455749511719
1675453991.1469924,295,124.73353576660156
1675454446.603527,296,127.34036254882812
1675454869.8837023,297,125.31958770751953
1675455291.9279742,298,121.51158142089844
1675455717.4595156,299,124.74543762207031
1675456140.9702556,300,122.187744140625


==> images/detach/grad3d.csv <==
Wall time,Step,Value
1675328428.0658891,1,46.61723709106445
1675328832.4033194,2,26.983552932739258
1675329249.2528863,3,21.349000930786133
1675329671.5923452,4,19.799341201782227
1675330095.5966249,5,17.926132202148438
1675330555.227582,6,15.581491470336914
1675330980.564333,7,15.520547866821289
1675331409.0713882,8,13.105727195739746
1675331834.308622,9,12.822915077209473
1675332255.241813,10,11.727739334106445
1675332711.0215564,11,11.981407165527344
1675333131.5207314,12,11.796957969665527
1675333555.6394608,13,10.824431419372559
1675333981.6988473,14,10.461814880371094
1675334404.2223945,15,10.279288291931152
1675334857.5579395,16,10.745237350463867
1675335305.0356095,17,10.055150032043457
1675335750.223508,18,9.87168025970459
1675336175.8129528,19,9.123740196228027
1675336600.1859221,20,9.605413436889648
1675337053.1243446,21,8.941980361938477
1675337472.8772101,22,9.212888717651367
1675337895.3901405,23,9.194870948791504
1675338321.280944,24,8.717902183532715
1675338744.598495,25,8.504215240478516
1675339200.009679,26,9.354547500610352
1675339624.0921974,27,8.000421524047852
1675340044.9055598,28,8.048971176147461
1675340469.6200352,29,8.540725708007812
1675340892.1886005,30,7.803803443908691
1675341344.095299,31,7.931398391723633
1675341765.690155,32,7.52784538269043
1675342186.2350483,33,7.423981666564941
1675342610.4853356,34,6.977540016174316
1675343032.5993052,35,7.259553909301758
1675343487.4131134,36,6.750471591949463
1675343922.273878,37,7.392963886260986
1675344344.4700944,38,7.194666385650635
1675344766.474989,39,7.27057409286499
1675345187.4079132,40,6.712721824645996
1675345641.1452458,41,6.7353739738464355
1675346064.876339,42,6.4925537109375
1675346488.5261953,43,6.700925827026367
1675346912.2854543,44,6.296773910522461
1675347334.4486966,45,6.66057825088501
1675347787.8160608,46,6.569614410400391
1675348211.3022902,47,6.363260269165039
1675348632.8588865,48,6.822065830230713
1675349055.5413806,49,6.594310283660889
1675349480.7575245,50,6.716327667236328
1675349935.294472,51,6.324625015258789
1675350356.4094079,52,6.209755897521973
1675350780.7634075,53,6.356935024261475
1675351202.6178043,54,6.405740261077881
1675351626.3475115,55,6.408949375152588
1675352078.8391452,56,6.353487491607666
1675352500.5963311,57,6.120700836181641
1675352924.9357274,58,6.318583965301514
1675353348.5345342,59,6.522300720214844
1675353774.1659753,60,6.207697868347168
1675354230.373564,61,6.2578911781311035
1675354652.5489109,62,6.05955171585083
1675355077.6314785,63,6.3572773933410645
1675355500.2131763,64,5.913516998291016
1675355925.370976,65,7.072879791259766
1675356378.8236,66,6.100386619567871
1675356803.3782592,67,5.873218059539795
1675357225.4856257,68,7.090067386627197
1675357646.9203324,69,5.973404884338379
1675358073.0322027,70,5.8172712326049805
1675358525.2342448,71,5.927953243255615
1675358945.9611545,72,6.2253336906433105
1675359368.6625905,73,6.334818363189697
1675359792.4529593,74,6.136988162994385
1675360217.4234595,75,7.299448013305664
1675360672.895294,76,6.52824068069458
1675361094.2749667,77,6.557651042938232
1675361518.059406,78,6.1163177490234375
1675361939.9205222,79,6.095488548278809
1675362365.4627774,80,6.009435176849365
1675362821.3062043,81,5.971678733825684
1675363244.074219,82,6.627338886260986
1675363664.8937957,83,6.193933010101318
1675364088.1803453,84,6.457554340362549
1675364508.98486,85,6.173070430755615
1675364966.1878502,86,6.104416370391846
1675365390.36447,87,6.290236949920654
1675365813.0205858,88,6.336429595947266
1675366234.4746733,89,6.573251724243164
1675366657.9702225,90,6.367340564727783
1675367113.3521423,91,6.290023326873779
1675367534.7630057,92,6.276356220245361
1675367958.2244115,93,6.109395503997803
1675368380.1670222,94,6.170502185821533
1675368805.44687,95,6.5663628578186035
1675369260.963502,96,6.539462566375732
1675369685.9278545,97,5.950931549072266
1675370107.267987,98,6.662915229797363
1675370530.7264624,99,6.760260105133057
1675370955.6103468,100,6.32550048828125
1675371411.5042279,101,6.262767314910889
1675371834.5393193,102,6.501111030578613
1675372257.4049935,103,6.557481288909912
1675372677.125548,104,6.292840003967285
1675373098.2261803,105,6.272117614746094
1675373555.7899106,106,6.502843379974365
1675373979.5077379,107,6.2301025390625
1675374401.1876583,108,6.451629638671875
1675374825.3518088,109,6.395613193511963
1675375249.2316425,110,6.259617805480957
1675375705.5391753,111,7.36393928527832
1675376127.092816,112,6.436747074127197
1675376549.476805,113,6.199081897735596
1675376985.6123378,114,6.192195415496826
1675377440.7527933,115,6.329615592956543
1675377922.509139,116,6.345878601074219
1675378352.957865,117,6.231518745422363
1675378774.9470415,118,6.41707181930542
1675379199.0468032,119,6.2991204261779785
1675379622.2794926,120,6.5314836502075195
1675380075.7436616,121,6.389759063720703
1675380501.2709963,122,6.9580979347229
1675380922.2291307,123,6.498002529144287
1675381346.7858996,124,6.264469623565674
1675381770.136344,125,6.312520503997803
1675382223.4876876,126,6.457705020904541
1675382646.0570564,127,6.392123699188232
1675383068.2243993,128,6.299707412719727
1675383490.6760015,129,6.551431179046631
1675383912.9105992,130,6.258739471435547
1675384367.686636,131,6.266976356506348
1675384792.9854922,132,6.55858039855957
1675385216.4833999,133,6.344311714172363
1675385642.0904942,134,6.394257545471191
1675386064.0514617,135,6.273844242095947
1675386521.6971686,136,6.395048141479492
1675386945.7108738,137,6.432557106018066
1675387370.680238,138,6.290661334991455
1675387795.66584,139,6.472721099853516
1675388219.0774071,140,6.7388482093811035
1675388670.682292,141,6.593440532684326
1675389094.8127942,142,6.3074631690979
1675389517.4002385,143,6.19706392288208
1675389940.2113898,144,6.228250980377197
1675390361.7985358,145,6.317824840545654
1675390817.3700666,146,6.273233890533447
1675391242.2845988,147,6.264354705810547
1675391665.3090408,148,6.348083972930908
1675392087.3717299,149,6.257867336273193
1675392509.583769,150,6.392805099487305
1675392965.7040908,151,6.295619964599609
1675393390.4364066,152,6.347265720367432
1675393814.4490306,153,6.091851711273193
1675394236.259022,154,6.25538444519043
1675394657.7916539,155,6.702340602874756
1675395113.8179405,156,6.26326322555542
1675395539.553775,157,6.219038963317871
1675395964.1661575,158,6.571183681488037
1675396376.2828717,159,6.154716968536377
1675396782.4834228,160,6.737091064453125
1675397217.2533054,161,6.1918158531188965
1675397623.6803927,162,6.284518241882324
1675398030.2078104,163,6.210267066955566
1675398437.3015287,164,6.284062385559082
1675398843.1766717,165,6.333681106567383
1675399282.03472,166,6.16087007522583
1675399687.354195,167,6.187843322753906
1675400101.8488424,168,6.1560444831848145
1675400510.739144,169,6.2603068351745605
1675400917.811423,170,6.055688381195068
1675401364.512221,171,6.186147212982178
1675401786.68562,172,6.132070541381836
1675402209.0073106,173,6.3093671798706055
1675402631.7471645,174,6.122431755065918
1675403052.0752244,175,6.075774192810059
1675403505.9943597,176,6.2140679359436035
1675403926.8253353,177,6.029513835906982
1675404349.3318155,178,6.191906452178955
1675404767.9531016,179,6.067051887512207
1675405189.6176937,180,5.935743808746338
1675405642.0368593,181,6.367229461669922
1675406065.2926779,182,5.849917888641357
1675406484.3474355,183,6.2764692306518555
1675406899.3936784,184,6.106234550476074
1675407308.2943687,185,6.014533996582031
1675407748.1004224,186,6.2942585945129395
1675408167.100941,187,5.983720779418945
1675408588.2206707,188,5.778544902801514
1675409007.4332044,189,5.8770341873168945
1675409428.171009,190,6.139288425445557
1675409882.5553977,191,5.901808261871338
1675410300.497206,192,5.945154666900635
1675410721.4561048,193,5.845991134643555
1675411142.5456417,194,5.945596218109131
1675411564.8518395,195,5.825508117675781
1675412018.090542,196,6.017729759216309
1675412439.7543778,197,5.901849746704102
1675412865.0372171,198,5.788168430328369
1675413285.619651,199,5.740475177764893
1675413701.5573192,200,5.887728214263916
1675414139.8968322,201,5.8171892166137695
1675414546.3081894,202,5.826805591583252
1675414967.0710144,203,5.646284580230713
1675415388.6015723,204,5.85848331451416
1675415795.8333912,205,5.709586143493652
1675416239.6181586,206,5.759795665740967
1675416662.015311,207,5.781824111938477
1675417087.6152134,208,5.934324264526367
1675417504.631702,209,5.88217306137085
1675417914.8468425,210,5.512672424316406
1675418352.252799,211,5.709682941436768
1675418770.8640487,212,5.931909084320068
1675419191.3558097,213,5.739326477050781
1675419613.0095482,214,5.696073055267334
1675420032.089926,215,5.404289722442627
1675420484.698301,216,5.564553260803223
1675420904.2047167,217,5.697690963745117
1675421325.0382903,218,5.506965160369873
1675421744.1338468,219,5.602899551391602
1675422163.943706,220,5.445662975311279
1675422613.5928829,221,5.457696437835693
1675423032.7238214,222,5.444251537322998
1675423449.8347116,223,5.500722408294678
1675423868.1696844,224,5.350749969482422
1675424288.9622684,225,5.367837429046631
1675424737.0908728,226,5.469259262084961
1675425158.7924297,227,5.2717204093933105
1675425564.5796592,228,5.3910346031188965
1675425968.1529326,229,5.296296119689941
1675426374.3308392,230,5.32728910446167
1675426813.0401654,231,5.349204063415527
1675427218.46383,232,5.2859978675842285
1675427626.369976,233,5.234095573425293
1675428036.3725853,234,5.477237701416016
1675428449.388858,235,5.1824541091918945
1675428899.570868,236,5.212716102600098
1675429318.3758776,237,5.187439918518066
1675429737.923778,238,5.215178489685059
1675430153.357159,239,5.196089744567871
1675430567.3174055,240,5.275419235229492
1675431012.4148824,241,5.1917338371276855
1675431438.3613532,242,5.118854999542236
1675431865.9091866,243,5.084118843078613
1675432290.6879683,244,5.158450126647949
1675432703.6331065,245,5.089039325714111
1675433142.0498438,246,5.157918930053711
1675433547.7594275,247,5.1039958000183105
1675433956.5001075,248,5.0081329345703125
1675434376.0037677,249,5.006856918334961
1675434795.2544987,250,5.0015692710876465
1675435246.0394375,251,4.955564975738525
1675435665.3171875,252,4.843723297119141
1675436084.191987,253,4.873011112213135
1675436508.6010566,254,4.935527801513672
1675436927.482121,255,4.86090087890625
1675437364.4022553,256,4.865480899810791
1675437771.2869408,257,4.918653964996338
1675438176.8721955,258,4.827862739562988
1675438583.906889,259,4.7921624183654785
1675438992.8242528,260,4.80181360244751
1675439448.0038867,261,4.6881914138793945
1675439871.0035055,262,4.79884672164917
1675440295.6600811,263,4.7355217933654785
1675440720.5998333,264,4.657297134399414
1675441144.3211792,265,4.679859638214111
1675441599.9899995,266,4.7347187995910645
1675442020.608906,267,4.663112640380859
1675442445.891476,268,4.601512908935547
1675442874.4086835,269,4.634374141693115
1675443299.076872,270,4.585052490234375
1675443756.6984158,271,4.615969181060791
1675444184.3789055,272,4.608829498291016
1675444598.491658,273,4.562592029571533
1675445012.809998,274,4.563692569732666
1675445435.6674573,275,4.482857704162598
1675445882.4264784,276,4.48610258102417
1675446288.954298,277,4.481629848480225
1675446699.8234248,278,4.467024803161621
1675447122.0429547,279,4.5032758712768555
1675447546.0386827,280,4.489083290100098
1675448000.7915828,281,4.473643779754639
1675448426.0634358,282,4.412572860717773
1675448852.0672283,283,4.427769184112549
1675449288.3907123,284,4.4635844230651855
1675449712.2992337,285,4.318197250366211
1675450169.2361217,286,4.377879619598389
1675450592.243732,287,4.419931411743164
1675451016.9071631,288,4.328127384185791
1675451441.4537868,289,4.35516357421875
1675451865.4013455,290,4.428509712219238
1675452319.6107652,291,4.436898231506348
1675452745.113817,292,4.347946643829346
1675453157.2555397,293,4.338523864746094
1675453567.6489978,294,4.365022659301758
1675453991.147108,295,4.313685417175293
1675454446.603615,296,4.298907279968262
1675454869.8838346,297,4.347405910491943
1675455291.928113,298,4.266258716583252
1675455717.4596424,299,4.249989032745361
1675456140.9703317,300,4.310062408447266


==> images/detach/loss2d.csv <==
Wall time,Step,Value
1675328428.0647519,1,473.4718017578125
1675328832.4021099,2,291.43914794921875
1675329249.2517805,3,228.0113983154297
1675329671.5909228,4,197.9093017578125
1675330095.5952637,5,182.22909545898438
1675330555.226414,6,169.13174438476562
1675330980.5632892,7,159.52218627929688
1675331409.0703642,8,150.6705780029297
1675331834.3073256,9,142.4436492919922
1675332255.2407153,10,137.08770751953125
1675332711.02058,11,131.08349609375
1675333131.519541,12,125.64332580566406
1675333555.6383848,13,121.56270599365234
1675333981.69774,14,117.61880493164062
1675334404.2212026,15,113.89080047607422
1675334857.5568717,16,111.79839324951172
1675335305.0341532,17,108.19386291503906
1675335750.2224061,18,105.69359588623047
1675336175.8118694,19,103.25589752197266
1675336600.1847901,20,101.25106048583984
1675337053.1230137,21,99.3895263671875
1675337472.8762145,22,97.65718841552734
1675337895.3891122,23,96.05970001220703
1675338321.2797742,24,94.69293212890625
1675338744.5973876,25,93.06993103027344
1675339200.0083947,26,91.80841827392578
1675339624.090736,27,91.23676300048828
1675340044.9045157,28,89.40715789794922
1675340469.6187108,29,88.79167938232422
1675340892.1869938,30,87.70430755615234
1675341344.0942292,31,86.72221374511719
1675341765.6891265,32,85.94873809814453
1675342186.2336352,33,84.70709228515625
1675342610.4838374,34,83.62120056152344
1675343032.598191,35,83.29136657714844
1675343487.4118261,36,82.12602233886719
1675343922.2731192,37,81.65072631835938
1675344344.4690402,38,81.10025024414062
1675344766.4738066,39,80.32794952392578
1675345187.4068627,40,79.86808776855469
1675345641.1440763,41,79.28443908691406
1675346064.8751268,42,78.61970520019531
1675346488.5251617,43,78.55504608154297
1675346912.2843366,44,77.40084838867188
1675347334.447638,45,76.58979034423828
1675347787.8148186,46,76.63766479492188
1675348211.3007677,47,75.63717651367188
1675348632.8578405,48,75.76309967041016
1675349055.540226,49,75.14741516113281
1675349480.7563853,50,74.68153381347656
1675349935.2929492,51,74.39651489257812
1675350356.4082053,52,73.45963287353516
1675350780.7621386,53,73.22225189208984
1675351202.616774,54,73.03315734863281
1675351626.3463316,55,72.6907730102539
1675352078.8376935,56,72.32027435302734
1675352500.5952747,57,71.43291473388672
1675352924.9343076,58,71.4773941040039
1675353348.5334172,59,71.1928939819336
1675353774.1649768,60,70.51780700683594
1675354230.3725264,61,71.10859680175781
1675354652.5476046,62,69.96668243408203
1675355077.630368,63,69.53411102294922
1675355500.2120547,64,69.60551452636719
1675355925.3698993,65,69.75755310058594
1675356378.82208,66,68.91526794433594
1675356803.377076,67,68.30989074707031
1675357225.4845574,68,69.22946166992188
1675357646.9192693,69,67.8447036743164
1675358073.0310981,70,67.52528381347656
1675358525.2331083,71,67.50104522705078
1675358945.960003,72,67.18956756591797
1675359368.6615093,73,66.85521697998047
1675359792.4519207,74,66.87454986572266
1675360217.4222934,75,66.74449157714844
1675360672.8942175,76,66.44145965576172
1675361094.2736382,77,65.8616714477539
1675361518.0580494,78,65.56237030029297
1675361939.9192996,79,65.68607330322266
1675362365.4615386,80,65.29071044921875
1675362821.3050404,81,64.91152954101562
1675363244.0731425,82,64.95072937011719
1675363664.892714,83,64.27483367919922
1675364088.1791081,84,64.29315948486328
1675364508.9838092,85,64.09245300292969
1675364966.186351,86,64.0081787109375
1675365390.363439,87,63.69957733154297
1675365813.0195098,88,63.479862213134766
1675366234.4735723,89,63.39107894897461
1675366657.9691162,90,63.07117462158203
1675367113.350849,91,62.76960754394531
1675367534.7619467,92,62.63352584838867
1675367958.2233288,93,62.31011199951172
1675368380.165929,94,62.307518005371094
1675368805.4458258,95,62.19563674926758
1675369260.9622993,96,61.93232727050781
1675369685.9267986,97,61.8859748840332
1675370107.2668777,98,61.588905334472656
1675370530.7253814,99,61.44694519042969
1675370955.609149,100,61.27528381347656
1675371411.5031626,101,61.069725036621094
1675371834.538192,102,60.949798583984375
1675372257.403798,103,60.94211959838867
1675372677.1244538,104,60.51434326171875
1675373098.2251458,105,60.31790542602539
1675373555.7886806,106,60.27287673950195
1675373979.5066154,107,59.78037643432617
1675374401.1865244,108,59.825599670410156
1675374825.3506129,109,59.61991500854492
1675375249.2304313,110,59.46908187866211
1675375705.5379374,111,60.171714782714844
1675376127.091585,112,59.40146255493164
1675376549.4754772,113,59.068870544433594
1675376985.6113093,114,58.828067779541016
1675377440.751736,115,58.955936431884766
1675377922.5072505,116,58.681209564208984
1675378352.9568577,117,58.39997482299805
1675378774.9460096,118,58.29275894165039
1675379199.0456643,119,58.50104522705078
1675379622.2781937,120,58.22288513183594
1675380075.7425225,121,57.850059509277344
1675380501.2697117,122,58.10177993774414
1675380922.2281106,123,57.922672271728516
1675381346.7847264,124,57.556358337402344
1675381770.1352937,125,57.4423828125
1675382223.4862502,126,57.28406524658203
1675382646.0559952,127,57.26225280761719
1675383068.2232041,128,57.10618209838867
1675383490.6749022,129,56.83399963378906
1675383912.909064,130,56.69984436035156
1675384367.6855664,131,56.72315216064453
1675384792.9844217,132,56.85060501098633
1675385216.4821959,133,56.339073181152344
1675385642.08945,134,56.277103424072266
1675386064.0501199,135,56.15016555786133
1675386521.6961153,136,56.11574172973633
1675386945.7098656,137,55.898799896240234
1675387370.6791995,138,55.865882873535156
1675387795.6647048,139,55.66805648803711
1675388219.0759377,140,55.87489318847656
1675388670.6812036,141,55.72312927246094
1675389094.81172,142,55.32168197631836
1675389517.3990862,143,55.22077178955078
1675389940.2098796,144,55.23762512207031
1675390361.7970164,145,54.94977951049805
1675390817.3690557,146,54.88301086425781
1675391242.2834816,147,54.76247024536133
1675391665.307921,148,54.74430847167969
1675392087.3705926,149,54.71872329711914
1675392509.582659,150,54.61823272705078
1675392965.7025976,151,54.43305969238281
1675393390.4343443,152,54.18191146850586
1675393814.4476132,153,54.050846099853516
1675394236.257841,154,54.020992279052734
1675394657.7906072,155,54.080589294433594
1675395113.816799,156,53.7998046875
1675395539.5526712,157,53.7447509765625
1675395964.1650605,158,53.53248596191406
1675396376.2814713,159,53.57495880126953
1675396782.4820075,160,53.697994232177734
1675397217.2519104,161,53.40694046020508
1675397623.6792693,162,53.16803741455078
1675398030.206652,163,53.1197509765625
1675398437.3003643,164,53.197689056396484
1675398843.175269,165,52.89848709106445
1675399282.0336444,166,52.856632232666016
1675399687.3530746,167,52.83092498779297
1675400101.8478096,168,52.80221176147461
1675400510.738108,169,52.653995513916016
1675400917.8103724,170,52.59883117675781
1675401364.5111194,171,52.44969177246094
1675401786.684545,172,52.43006896972656
1675402209.0060246,173,52.37437057495117
1675402631.7460644,174,52.260643005371094
1675403052.074167,175,52.02325439453125
1675403505.9933062,176,52.0455322265625
1675403926.824249,177,51.96162033081055
1675404349.330715,178,51.958187103271484
1675404767.9520352,179,51.78359603881836
1675405189.6165755,180,51.68895721435547
1675405642.0355504,181,51.7086067199707
1675406065.2915459,182,51.506927490234375
1675406484.3458977,183,51.483917236328125
1675406899.3926258,184,51.41815948486328
1675407308.2929194,185,51.2226448059082
1675407748.0993867,186,51.15035629272461
1675408167.0998516,187,51.166542053222656
1675408588.21952,188,51.1829719543457
1675409007.4321666,189,51.11138153076172
1675409428.1698368,190,51.02353286743164
1675409882.5539865,191,50.94866943359375
1675410300.496085,192,50.77701950073242
1675410721.4549205,193,50.713233947753906
1675411142.544618,194,50.68019485473633
1675411564.85078,195,50.57841491699219
1675412018.0894325,196,50.510005950927734
1675412439.7532635,197,50.546592712402344
1675412865.0361526,198,50.44468307495117
1675413285.6186273,199,50.32361602783203
1675413701.5562184,200,50.29280471801758
1675414139.8954291,201,50.2386589050293
1675414546.307108,202,50.14141082763672
1675414967.0698912,203,50.061256408691406
1675415388.6001012,204,50.06554412841797
1675415795.8322744,205,49.99187469482422
1675416239.6168432,206,49.937618255615234
1675416662.0142744,207,49.820030212402344
1675417087.6141167,208,49.80984115600586
1675417504.630526,209,49.707942962646484
1675417914.8454459,210,49.6202278137207
1675418352.251736,211,49.606258392333984
1675418770.8629165,212,49.51652526855469
1675419191.3547184,213,49.45612335205078
1675419613.008536,214,49.411495208740234
1675420032.0888453,215,49.290653228759766
1675420484.696889,216,49.2877197265625
1675420904.2036119,217,49.276153564453125
1675421325.0371435,218,49.17287063598633
1675421744.1322978,219,49.163204193115234
1675422163.9421973,220,49.156864166259766
1675422613.5917227,221,49.04001998901367
1675423032.7228224,222,49.017635345458984
1675423449.83316,223,48.99420166015625
1675423868.1686563,224,48.89580535888672
1675424288.9610794,225,48.8035774230957
1675424737.089871,226,48.799007415771484
1675425158.791329,227,48.809486389160156
1675425564.5787082,228,48.73663330078125
1675425968.151909,229,48.68829345703125
1675426374.3297992,230,48.56880569458008
1675426813.0391238,231,48.628150939941406
1675427218.4626966,232,48.53244400024414
1675427626.368623,233,48.5550537109375
1675428036.3712156,234,48.39855194091797
1675428449.387784,235,48.42420196533203
1675428899.569674,236,48.35109329223633
1675429318.3747978,237,48.32803726196289
1675429737.9226785,238,48.34093475341797
1675430153.3557959,239,48.24690246582031
1675430567.3164053,240,48.26979064941406
1675431012.4138358,241,48.1621208190918
1675431438.3602033,242,48.183353424072266
1675431865.908103,243,48.151611328125
1675432290.686901,244,48.08561706542969
1675432703.6319594,245,48.070411682128906
1675433142.0485623,246,48.04861068725586
1675433547.7581043,247,48.01646041870117
1675433956.4986115,248,47.956275939941406
1675434376.0026927,249,47.90203857421875
1675434795.2529469,250,47.91191101074219
1675435246.0383618,251,47.90579605102539
1675435665.3157744,252,47.86935043334961
1675436084.1909199,253,47.853641510009766
1675436508.599985,254,47.807804107666016
1675436927.4806786,255,47.81863021850586
1675437364.4011009,256,47.7976188659668
1675437771.285795,257,47.768131256103516
1675438176.8707738,258,47.68800735473633
1675438583.9057522,259,47.6755485534668
1675438992.8230908,260,47.626407623291016
1675439448.0027766,261,47.619041442871094
1675439871.0020106,262,47.67538070678711
1675440295.6590023,263,47.62234115600586
1675440720.5983465,264,47.606502532958984
1675441144.3201098,265,47.50897979736328
1675441599.9889576,266,47.545536041259766
1675442020.6076734,267,47.556175231933594
1675442445.8904274,268,47.488407135009766
1675442874.4067643,269,47.500511169433594
1675443299.0756738,270,47.45863342285156
1675443756.6970634,271,47.447593688964844
1675444184.3772662,272,47.44663619995117
1675444598.4904954,273,47.46794128417969
1675445012.8088555,274,47.39755630493164
1675445435.666357,275,47.38162612915039
1675445882.4254181,276,47.39268112182617
1675446288.9528131,277,47.37904739379883
1675446699.822223,278,47.38365936279297
1675447122.0418146,279,47.386844635009766
1675447546.0374413,280,47.36484909057617
1675448000.790046,281,47.353939056396484
1675448426.0622406,282,47.37112045288086
1675448852.0661454,283,47.32420349121094
1675449288.3894928,284,47.375457763671875
1675449712.2981272,285,47.32740020751953
1675450169.2349823,286,47.30094909667969
1675450592.2425478,287,47.32094192504883
1675451016.9060342,288,47.30811309814453
1675451441.4527686,289,47.327823638916016
1675451865.4002023,290,47.30998229980469
1675452319.6093693,291,47.328487396240234
1675452745.1126025,292,47.291324615478516
1675453157.2542617,293,47.326839447021484
1675453567.6475317,294,47.25782012939453
1675453991.1459906,295,47.30776596069336
1675454446.6021097,296,47.28037643432617
1675454869.8827338,297,47.29270935058594
1675455291.9268608,298,47.30290222167969
1675455717.4584897,299,47.2982177734375
1675456140.9692626,300,47.294776916503906


==> images/detach/loss3d.csv <==
Wall time,Step,Value
1675328428.064838,1,10.186470031738281
1675328832.4023755,2,7.435462474822998
1675329249.2518919,3,6.2861738204956055
1675329671.5912733,4,5.765531539916992
1675330095.595589,5,5.381211280822754
1675330555.2265344,6,4.884904861450195
1675330980.5633862,7,4.6603851318359375
1675331409.0704913,8,4.283872127532959
1675331834.3076687,9,4.032513618469238
1675332255.2408366,10,3.7564516067504883
1675332711.0206647,11,3.6136536598205566
1675333131.5196645,12,3.4507601261138916
1675333555.6384754,13,3.306980609893799
1675333981.6978614,14,3.1731367111206055
1675334404.2213418,15,3.0886576175689697
1675334857.5569963,16,3.048715114593506
1675335305.0342479,17,2.9241037368774414
1675335750.222503,18,2.8307642936706543
1675336175.8119626,19,2.742626905441284
1675336600.184927,20,2.692218065261841
1675337053.1231182,21,2.591279983520508
1675337472.8763025,22,2.572045087814331
1675337895.3891983,23,2.4854986667633057
1675338321.2798958,24,2.4284443855285645
1675338744.5974953,25,2.3790979385375977
1675339200.0086985,26,2.3546574115753174
1675339624.0911567,27,2.3455026149749756
1675340044.9046385,28,2.2546262741088867
1675340469.6190448,29,2.2907192707061768
1675340892.1874745,30,2.227023124694824
1675341344.0943577,31,2.212702751159668
1675341765.6892147,32,2.1723721027374268
1675342186.2337737,33,2.147984743118286
1675342610.4842474,34,2.1142938137054443
1675343032.5983179,35,2.082446336746216
1675343487.41214,36,2.046386957168579
1675343922.2732058,37,2.053266763687134
1675344344.469139,38,2.0579097270965576
1675344766.4739425,39,2.0555121898651123
1675345187.4069843,40,2.0161948204040527
1675345641.1443732,41,1.9593883752822876
1675346064.875269,42,1.9518624544143677
1675346488.5252745,43,1.9675981998443604
1675346912.2844872,44,1.930886149406433
1675347334.4477532,45,1.9012762308120728
1675347787.8149188,46,1.8959170579910278
1675348211.3011794,47,1.8541359901428223
1675348632.8579397,48,1.9147943258285522
1675349055.5403504,49,1.8473453521728516
1675349480.7564816,50,1.834022045135498
1675349935.293369,51,1.8518357276916504
1675350356.4083166,52,1.7854188680648804
1675350780.7624373,53,1.7920427322387695
1675351202.6168597,54,1.7941745519638062
1675351626.3466246,55,1.7844096422195435
1675352078.8378692,56,1.802006721496582
1675352500.5954072,57,1.7260148525238037
1675352924.9346588,58,1.7448067665100098
1675353348.5335536,59,1.7398197650909424
1675353774.1650636,60,1.6960971355438232
1675354230.3726628,61,1.7360132932662964
1675354652.54771,62,1.6858748197555542
1675355077.6304753,63,1.6963595151901245
1675355500.2121623,64,1.6668421030044556
1675355925.370024,65,1.7519487142562866
1675356378.822275,66,1.6478371620178223
1675356803.3772254,67,1.6205641031265259
1675357225.4846752,68,1.7709064483642578
1675357646.9193916,69,1.6211864948272705
1675358073.0312245,70,1.605728268623352
1675358525.2331984,71,1.5997835397720337
1675358945.9601228,72,1.6067767143249512
1675359368.6616364,73,1.5892696380615234
1675359792.4520447,74,1.5993750095367432
1675360217.4224207,75,1.6210594177246094
1675360672.8943033,76,1.6064108610153198
1675361094.2738624,77,1.5876609086990356
1675361518.0583823,78,1.5494931936264038
1675361939.919592,79,1.5574843883514404
1675362365.461666,80,1.5236839056015015
1675362821.3051627,81,1.5215387344360352
1675363244.073271,82,1.5429813861846924
1675363664.8928375,83,1.509975790977478
1675364088.1794274,84,1.531251311302185
1675364508.9838927,85,1.4964877367019653
1675364966.1864839,86,1.4872936010360718
1675365390.3635275,87,1.4875550270080566
1675365813.0195975,88,1.4742835760116577
1675366234.473659,89,1.4748497009277344
1675366657.9692063,90,1.4647645950317383
1675367113.3511372,91,1.458207607269287
1675367534.7620752,92,1.453182339668274
1675367958.2234545,93,1.4360570907592773
1675368380.1660562,94,1.430928349494934
1675368805.4459565,95,1.4554266929626465
1675369260.9624338,96,1.4387211799621582
1675369685.9269085,97,1.41432785987854
1675370107.2669876,98,1.4163098335266113
1675370530.7255008,99,1.436118245124817
1675370955.6092715,100,1.4191510677337646
1675371411.5032885,101,1.3929067850112915
1675371834.5383346,102,1.3985834121704102
1675372257.4040585,103,1.4019289016723633
1675372677.1245797,104,1.3858190774917603
1675373098.2252655,105,1.3696067333221436
1675373555.7888234,106,1.3776568174362183
1675373979.5067544,107,1.3573821783065796
1675374401.1866536,108,1.3603196144104004
1675374825.3509161,109,1.3511192798614502
1675375249.230557,110,1.3475282192230225
1675375705.5380788,111,1.4480873346328735
1675376127.0918858,112,1.3698768615722656
1675376549.475805,113,1.3347246646881104
1675376985.6114347,114,1.3227323293685913
1675377440.7518606,115,1.3419779539108276
1675377922.5074394,116,1.3183692693710327
1675378352.9569461,117,1.3195109367370605
1675378774.9461355,118,1.3153753280639648
1675379199.0457873,119,1.3196349143981934
1675379622.2783144,120,1.3149207830429077
1675380075.7426553,121,1.3018696308135986
1675380501.2698576,122,1.3196349143981934
1675380922.2282224,123,1.308971643447876
1675381346.784854,124,1.2961785793304443
1675381770.1354194,125,1.2847683429718018
1675382223.4866056,126,1.292908787727356
1675382646.0561297,127,1.2908133268356323
1675383068.223333,128,1.2740572690963745
1675383490.675019,129,1.275821566581726
1675383912.9094744,130,1.2605854272842407
1675384367.6856737,131,1.2574728727340698
1675384792.9845412,132,1.2802602052688599
1675385216.4825,133,1.2600414752960205
1675385642.0895422,134,1.2562615871429443
1675386064.0504305,135,1.248462438583374
1675386521.6962059,136,1.2422009706497192
1675386945.7099483,137,1.245714545249939
1675387370.6792874,138,1.2435381412506104
1675387795.6648307,139,1.2313973903656006
1675388219.0762923,140,1.2791117429733276
1675388670.681339,141,1.2427526712417603
1675389094.8118362,142,1.224980115890503
1675389517.399211,143,1.2173978090286255
1675389940.2100148,144,1.2191343307495117
1675390361.7974405,145,1.2149087190628052
1675390817.3691916,146,1.2096534967422485
1675391242.2836058,147,1.2072194814682007
1675391665.3080542,148,1.2039849758148193
1675392087.3707113,149,1.2052239179611206
1675392509.582784,150,1.2176741361618042
1675392965.7028883,151,1.2068191766738892
1675393390.4345603,152,1.1927088499069214
1675393814.44795,153,1.1863327026367188
1675394236.2579436,154,1.1854480504989624
1675394657.790705,155,1.1985465288162231
1675395113.81692,156,1.1808336973190308
1675395539.5528018,157,1.173913836479187
1675395964.1651938,158,1.176160454750061
1675396376.2818077,159,1.1775600910186768
1675396782.482353,160,1.2019517421722412
1675397217.252237,161,1.1661640405654907
1675397623.6793838,162,1.1602036952972412
1675398030.20676,163,1.159584879875183
1675398437.3004847,164,1.1587098836898804
1675398843.1756122,165,1.1559171676635742
1675399282.033748,166,1.153240442276001
1675399687.3531675,167,1.150138258934021
1675400101.847906,168,1.1479169130325317
1675400510.7382023,169,1.1459864377975464
1675400917.810457,170,1.1458379030227661
1675401364.511245,171,1.1420730352401733
1675401786.6846766,172,1.1350985765457153
1675402209.0063336,173,1.1378906965255737
1675402631.7461488,174,1.134753704071045
1675403052.0742896,175,1.1277680397033691
1675403505.9933944,176,1.1296942234039307
1675403926.8243635,177,1.123046875
1675404349.3308136,178,1.1254379749298096
1675404767.9521177,179,1.1236381530761719
1675405189.6167054,180,1.1207096576690674
1675405642.035862,181,1.1227082014083862
1675406065.291636,182,1.1136879920959473
1675406484.346315,183,1.1126452684402466
1675406899.3927155,184,1.1107476949691772
1675407308.2930558,185,1.108890175819397
1675407748.0995338,186,1.1062675714492798
1675408167.0999684,187,1.1053446531295776
1675408588.2196264,188,1.1013989448547363
1675409007.4322512,189,1.0978631973266602
1675409428.1699567,190,1.0996489524841309
1675409882.5541213,191,1.0956052541732788
1675410300.4962046,192,1.0918574333190918
1675410721.455174,193,1.0914934873580933
1675411142.5447311,194,1.0903427600860596
1675411564.8508644,195,1.0880028009414673
1675412018.0895636,196,1.087723970413208
1675412439.7534137,197,1.0854278802871704
1675412865.0362635,198,1.0853748321533203
1675413285.6187232,199,1.079751968383789
1675413701.5563552,200,1.0765053033828735
1675414139.895774,201,1.0750983953475952
1675414546.3072312,202,1.0719627141952515
1675414967.0700088,203,1.0718040466308594
1675415388.600441,204,1.0723657608032227
1675415795.8323748,205,1.0690044164657593
1675416239.617126,206,1.0660603046417236
1675416662.01436,207,1.0658146142959595
1675417087.6142008,208,1.0646650791168213
1675417504.6306338,209,1.060608148574829
1675417914.8457882,210,1.0602450370788574
1675418352.2518315,211,1.0583113431930542
1675418770.8630087,212,1.0574887990951538
1675419191.3548367,213,1.053516149520874
1675419613.0086205,214,1.0553592443466187
1675420032.08893,215,1.0494449138641357
1675420484.6970181,216,1.0505129098892212
1675420904.2037132,217,1.0482038259506226
1675421325.0372825,218,1.0471031665802002
1675421744.1327257,219,1.0466004610061646
1675422163.9426055,220,1.044188380241394
1675422613.591825,221,1.041802167892456
1675423032.722916,222,1.0434627532958984
1675423449.833587,223,1.0427029132843018
1675423868.1687424,224,1.0393857955932617
1675424288.9611993,225,1.038586974143982
1675424737.0899541,226,1.038926124572754
1675425158.791449,227,1.0363703966140747
1675425564.578793,228,1.0340536832809448
1675425968.1519973,229,1.0335211753845215
1675426374.3299234,230,1.0322275161743164
1675426813.0392492,231,1.0317071676254272
1675427218.4628007,232,1.0297307968139648
1675427626.3689344,233,1.0277379751205444
1675428036.3713338,234,1.029473900794983
1675428449.387869,235,1.024596929550171
1675428899.569775,236,1.0259126424789429
1675429318.3748848,237,1.0231809616088867
1675429737.922796,238,1.023705244064331
1675430153.35613,239,1.0214881896972656
1675430567.3164892,240,1.0226858854293823
1675431012.4139204,241,1.020965576171875
1675431438.3603256,242,1.0200871229171753
1675431865.9081929,243,1.017733097076416
1675432290.686987,244,1.0172992944717407
1675432703.632056,245,1.0169214010238647
1675433142.0486605,246,1.0146578550338745
1675433547.7584388,247,1.0148903131484985
1675433956.4990222,248,1.013976812362671
1675434376.0027902,249,1.013039469718933
1675434795.2533808,250,1.0136457681655884
1675435246.0384932,251,1.0117740631103516
1675435665.3159106,252,1.0116616487503052
1675436084.1910086,253,1.010756492614746
1675436508.6000955,254,1.0099568367004395
1675436927.4810245,255,1.0093069076538086
1675437364.4012256,256,1.009433388710022
1675437771.2858982,257,1.0090622901916504
1675438176.8711216,258,1.00635826587677
1675438583.9058647,259,1.0048233270645142
1675438992.823188,260,1.0063831806182861
1675439448.0029035,261,1.0038920640945435
1675439871.002426,262,1.0066288709640503
1675440295.6590998,263,1.0043306350708008
1675440720.5987532,264,1.0041379928588867
1675441144.320198,265,1.0017606019973755
1675441599.9890537,266,1.0034778118133545
1675442020.6078699,267,1.0029642581939697
1675442445.8905184,268,1.0024280548095703
1675442874.407228,269,1.0027269124984741
1675443299.0757763,270,1.001137137413025
1675443756.6971886,271,1.0001178979873657
1675444184.3774517,272,0.9996981024742126
1675444598.4906018,273,0.9991706013679504
1675445012.8089676,274,0.999683678150177
1675445435.666491,275,0.9986925721168518
1675445882.4255035,276,0.9983340501785278
1675446288.9532197,277,0.998684823513031
1675446699.822333,278,0.9989718794822693
1675447122.0419219,279,0.9992915987968445
1675447546.0376039,280,0.9969069361686707
1675448000.7904642,281,0.997357189655304
1675448426.0623415,282,0.997713029384613
1675448852.0662553,283,0.9977544546127319
1675449288.3896227,284,0.9972535967826843
1675449712.2982295,285,0.9964813590049744
1675450169.2350698,286,0.9970694184303284
1675450592.2426467,287,0.9972991943359375
1675451016.9061368,288,0.996178388595581
1675451441.4528692,289,0.9969194531440735
1675451865.4002924,290,0.9963992238044739
1675452319.609508,291,0.9963576793670654
1675452745.112716,292,0.9977685809135437
1675453157.2545433,293,0.9954780340194702
1675453567.6479366,294,0.9963757991790771
1675453991.1460788,295,0.9961689114570618
1675454446.60247,296,0.9966383576393127
1675454869.8828447,297,0.9949227571487427
1675455291.9269955,298,0.995917797088623
1675455717.4586372,299,0.9956571459770203
1675456140.9693525,300,0.996010422706604

